Modeling the Effect of Blunt Impact on Mitochondrial Dysfunction in Cartilage

Mounting evidence for the role of oxidative stress in the degeneration of articular cartilage after an injurious impact requires our modeling & simulation efforts to temporarily shift from just describing the effect of mechanical stress and inflammation on osteoarthritis (OA). The hypothesis that the injurious impact causes irreversible damage to chondrocyte mitochondria, which in turn increase their production of free radicals, affecting their energy production and their ability to rebuild the extracellular matrix, has to be modeled and the processes quantified in order to further the understanding of OA, its causes, and viable treatment options. The current article presents a calibrated model that captures the damage oxidative stress incurs on the cell viability, ATP production, and cartilage stability in a cartilage explant after a drop-tower impact. The model validates the biological hypothesis and will be used in further efforts to identify possibilities for treatment and be a part of a bigger modeling & simulation framework for the development of OA.

==> 00README.XXX.txt <==
nohypertex
